Direct N-body simulations of NGC 6397 and its tidal tails

We have performed a series of direct N-body simulations that study the evolution of the Galactic globular cluster NGC 6397 under the combined influence of two-body relaxation, stellar evolution and the Milky Way's tidal field. Our simulations follow the evolution of the cluster over the last several Gyr up to its present-day position in the Milky Way in order to allow us to derive present-day cluster parameters and the distribution of its extra-tidal stars. We have also determined a new density profile of NGC 6397 by selecting stars from Gaia DR3 using Gaia DR3 proper motions, parallaxes and photometry to discriminate cluster members from non-members. This allows us to derive the surface density profile of NGC 6397 and the location of its tidal tails up to 10 degrees of the cluster centre, well beyond the tidal radius of NGC 6397. Our results show that the current state of NGC 6397 in terms of surface density, velocity dispersion profile and stellar mass function can be matched by a cluster model evolving from a standard initial mass function and does not require an additional central cluster of dark remnants. We also find good agreement in the location and absolute number of the extra-tidal stars between our simulations and the observations, making it unlikely that NGC 6397 is surrounded by a dark matter halo.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
